Overview of Deep Learning Methods for Retinal Vessel Segmentation

Methods for automated retinal vessel segmentation play an important role in the treatment and diagnosis of many eye and systemic diseases. With the fast development of deep learning methods, more and more retinal vessel segmentation methods are implemented as deep neural networks. In this paper, we provide a brief review of recent deep learning methods from highly influential journals and conferences. The review objectives are: (1) to assess the design characteristics of the latest methods, (2) to report and analyze quantitative values of performance evaluation metrics, and (3) to analyze the advantages and disadvantages of the recent solutions.

==> images/metric_distribution/metrics-all.csv <==
used: http://www.alcula.com/calculators/statistics/box-plot/

accuracy: 0.9706,0.9698,0.9581,0.9574,0.9545,0.9692,0.9578,0.956,0.9567,0.957,0.9561,0.9567,0.9613,0.956,0.9547,0.948,0.9769,0.9633,0.95,0.954,0.9454,0.9695,0.9723,0.96,0.9681,0.9697,0.8145,0.96; 
boxplot data (min, fq, median, tq, max): 0.8145 0.955025 0.9576 0.968925 0.9769; 0.0139
outliers: 0.8145
nsamples, mean, std, variance: 28, 0.95512857142857, 0.028637554431363, 0.00082010952380929

auc:
0.9868,0.9864,0.9823,0.9813,0.9779,0.9856,0.9821,0.9789,0.9772,0.981,0.9793,0.9788,0.9793,0.975,0.9895,0.96,0.9724,0.9813,0.9799,0.987,0.9786,0.858,0.9817,0.9837,0.9883,0.858
boxplot data, iqr: 0.858, 0.977725, 0.98045, 0.984175, 0.9895; 0.0064500000000001
outliers: 0.858 0.858 0.96
nsamples, mean, std, variance: 26, 0.97116538461538, 0.033821093327196, 0.0011438663538469

sensitivity:
0.8346,0.8212,0.7991,0.7791,0.8309,0.81,0.8038,0.8007,0.794,0.7916,0.7856,0.7849,0.7661,0.7651,0.745,0.8145,0.8003,0.8916,0.7358,0.8419,0.7969,0.8425,0.736,0.8107,0.8289,0.9769,0.736
boxplot data, iqr: 0.7358, 0.7791, 0.8003, 0.8289, 0.9769; 0498
outliers: 0.9769
nsamples, mean, std, variance: 27, 0.79874782608696, 0.036582445735192, 0.0013382753359683

specificity:
0.9836,0.984,0.9813,0.9831,0.9848,0.9802,0.9786,0.9816,0.9811,0.981,0.9813,0.9807,0.9818,0.962,0.9883,0.9792,0.9601,0.9765,0.9799,0.9849,0.981,0.8107,0.8289,0.9769,0.736
boxplot data, iqr: 0.736, 0.9767, 0.981, 0.98245, 0.9883; 0.00575
outliers: 0.736 0.8107 0.8289 0.9601 0.962
nsamples, mean, std, variance: 25, 0.80458148148148, 0.050096330566041, 0.0025096423361821

f1: 
0.8324,0.8263,0.8293,0.8218,0.8224,0.827,0.8202,0.8241,0.8353,0.8087,0.8237,0.822
boxplot data, iqr: 0.8087 0.82185 0.8239 0.828725 0.8353; 0.00575
outliers: 0.8087
nsamples, mean, std, variance: 12, 0.82443333333333, 0.0067312478018357, 4.5309696969718E-5

precision: 
0.8302, 0.8288

mcc:
0.8163, 0.8097

kappa:
-

connectivity:
0.9001

iou:
0.6965, 0.7744, 0.9561







==> images/metric_distribution/metrics.csv <==
1 0.934175 0.955025 0.9576 0.968925 0.9769
2 0.96805 0.977725 0.98045 0.984175 0.9895
3 0.7358 0.7791 0.8003 0.8289 0.9036
4 0.802075 0.968075 0.981 0.98245 0.9883
5 0.8115375 0.82185 0.8239 0.828725 0.8353

==> notes.txt <==
ICPR 2020, SA-UNet: Spatial Attention U-Net for Retinal Vessel Segmentation 
TMI 2020, CE-net: Context encoder network for 2D medical image segmentation
MICCAI 2019, Attention Guided Network for Retinal Image Segmentation
MICCAI 2019, Vessel-Net: Retinal Vessel Segmentation Under Multi-path Supervision
MICCAI 2019, Dual Encoding U-Net for Retinal Vessel Segmentation 
MICCAI 2019, Multi-task Neural Networks with Spatial Activation for Retinal Vessel Segmentation and Artery/Vein Classification
TMI 2019, Deep Retinal Image Segmentation With Regularization Under Geometric Priors
MIA 2019, Deep vessel segmentation by learning graphical connectivity
MIA 2021, SCS-Net: A Scale and Context Sensitive Network for Retinal Vessel Segmentation
ISBI 2020, Inception capsule network for retinal blood vessel segmentation and
centerline extraction
JBHI 2021, Accurate Retinal Vessel Segmentation in Color Fundus Images via Fully Attention-Based Networks
TIP 2020, Deep Retinal Image Segmentation With Regularization Under Geometric Priors
ICIP 2020, Vessel-net: a vessel-aware ensemble network for retinopathy screening from fundus image
ISBI 2020, Learning to Segment Vessels from Poorly Illuminated Fundus Images
TMI 2020, DoFE: Domain-Oriented Feature Embedding for Generalizable Fundus Image Segmentation on Unseen Datasets
JBHI 2021, Joint Extraction of Retinal Vessels and Centerlines Based on Deep Semantics and Multi-Scaled Cross-Task Aggregation
ISBI 2021, Objective-Dependent Uncertainty Driven Retinal Vessel Segmentation
ICIP 2020, Rbvs-Net: A Robust Convolutional Neural Network For Retinal Blood Vessel Segmentation
ICIP 2020, Retinal Vessel Segmentation Under Extreme Low Annotation: A Gan Based Semi-Supervised Approach
ISBI 2020,  Data-Aware Deep Supervised Method for Retinal Vessel Segmentation
ISBI 2020, ErrorNet: Learning Error Representations from Limited Data to Improve Vascular Segmentation
ISBI 2020, Retinal Vessel Segmentation by Probing Adaptive to Lighting Variations
CVPR 2019, Context-Aware Spatio-Recurrent Curvilinear Structure Segmentation
CVPR 2019, Topology Reconstruction of Tree-Like Structure in Images via Structural Similarity Measure and Dominant Set Clustering

dodatni radovi kojih izgleda nema u listi svih radova:
MICCAI 2020, RVSeg-Net: An Efficient Feature Pyramid Cascade Network for Retinal Vessel Segmentation



--------------------------
https://theaisummer.com/attention/

attention - skup tezina (koje se mogu trenirati) koji kaze na koji ulaz treba obratiti koliko paznje

attention mechanism - a concept to pay attention to the parts of the input sequence
has been originaly introduced to solve bottleneck problem in language translation, where model performance would degrade with increasing length
of the input sentence
learning additional set of parameters called attention weights that represent the networks sensitivity to the input based on the previous inputs (that 
is explicit attention). 
there is also implicit attention that appears in very deep neural networks
multiple approaches to attention implementation have been proposed (additive, dot-product, scaled dot-product)

attention can be computed over the entire input sequence - global attention
  that kind of attention is computationaly expensive (quadric complexity in case of language translation)
alternative is local attention - consider only a subset of input tokens (input pieces in image processing?)
  can be a good approach for very long sequences
  can be seen as hard attention as well since a subset of the input first has to be excluded

regular attention mechanism - how input affects output
self-attention - when input and output are the same sequence, attention becomes self-attention

attention pros:
- eliminates vanishing gradient problem
- explainability


Ima recenica kod dijagrama gde su konvolucija, fcl, global attention and local attention
ispod je deo objasnjenje "...attention weights are constantly changing while in convolution and fully conneced layers they are slowly changing by gradient descent" - ne razumem kako se attention weights menjaju stalno, a ove druge tezine sporo

Resources:
these are advanced, should know more about basics first
- https://colab.research.google.com/github/tensorflow/text/blob/master/docs/tutorials/nmt_with_attention.ipynb#scrollTo=jmjh290raIky
- https://colab.research.google.com/github/tensorflow/text/blob/master/docs/tutorials/transformer.ipynb




"And behold. This is what we now call attention, which is simply a notion of memory, gained from attending at *multiple inputs* through time."

categorizations:
- implicit attention - very deep neural networks implicitly learn to pay attention to certain parts of the input
- explicit attention - there is a set of additional weights that are learned to distinguish parts of the input

another categorization:
soft attention - "Soft attention means that the function varies smoothly over its domain and, as a result, it is differentiable."
hard attention - 


context-based approach papers:
- Scs-net: A scale and context-sensitive network for retinal vessel segmentation
- Context-aware spatio-recurrent curvilinear structure segmentation
- RVSeg-Net: An Efficient Feature Pyramid Cascade Network for Retinal Vessel Segmentation

"In principle, the high-level features obtained
from the deep stages have abundant semantic information but lack
suﬃcient resolution, while the low-level features from the shallow
stages have rich spatial details but lack global semantic information ( Zhang et al., 2018 )."



